Monotone function estimation in the presence of extreme data coarsening: Analysis of preeclampsia and birth weight in urban Uganda

This paper proposes a Bayesian hierarchical model to characterize the relationship between birth weight and maternal pre-eclampsia across gestation at a large maternity hospital in urban Uganda. Key scientific questions we investigate include: 1) how pre-eclampsia compares to other maternal-fetal covariates as a predictor of birth weight; and 2) whether the impact of pre-eclampsia on birthweight varies across gestation. Our model addresses several key statistical challenges: it correctly encodes the prior medical knowledge that birth weight should vary smoothly and monotonically with gestational age, yet it also avoids assumptions about functional form along with assumptions about how birth weight varies with other covariates. Our model also accounts for the fact that a high proportion (83%) of birth weights in our data set are rounded to the nearest 100 grams. Such extreme data coarsening is rare in maternity hospitals in high resource obstetrics settings but common for data sets collected in low and middle-income countries (LMICs); this introduces a substantial extra layer of uncertainty into the problem and is a major reason why we adopt a Bayesian approach. Our proposed non-parametric regression model, which we call Projective Smooth BART (psBART), builds upon the highly successful Bayesian Additive Regression Tree (BART) framework. This model captures complex nonlinear relationships and interactions, induces smoothness and monotonicity in a single target covariate, and provides a full posterior for uncertainty quantification. The results of our analysis show that pre-eclampsia is a dominant predictor of birth weight in this urban Ugandan setting, and therefore an important risk factor for perinatal mortality.

==> arxiv-2012-12-14/figures/03-mulago-analysis/table-01_cohortchars.txt <==
% latex table generated in R 3.4.4 by xtable 1.8-3 package
% Fri Oct  4 10:43:25 2019
\begin{table}[ht]
\centering
\scalebox{0.7}{
\begin{tabular}{lrrrr}
 Characteristic & (N = 2,444) & No pecpsia (N = 1,456) & pecpsia (N = 988) & P-value \\ 
  \hline
Gestational age in weeks, n (\%) &  &  &  & $<$ 0.0001 \\ 
   \hline
28-31 & 117 (4.79) & 16 (1.10) & 101 (10.22) &  \\ 
  32-37 & 555 (22.71) & 142 (9.75) & 413 (41.80) &  \\ 
  38-39 & 892 (36.50) & 638 (43.82) & 254 (25.71) &  \\ 
  40-42 & 823 (33.67) & 620 (42.58) & 203 (20.55) &  \\ 
  43 & 57 (2.33) & 40 (2.75) & 17 (1.72) &  \\ 
   \hline
Maternal age in years, n (\%) &  &  &  & $<$ 0.0001 \\ 
   \hline
(13,20] & 840 (34.37) & 640 (43.96) & 200 (20.24) &  \\ 
  (20,30] & 1,335 (54.62) & 768 (52.75) & 567 (57.39) &  \\ 
  (30,40] & 259 (10.60) & 47 (3.23) & 212 (21.46) &  \\ 
  (40,46] & 10 (0.41) & 1 (0.07) & 9 (0.91) &  \\ 
   \hline
Maternal job type, n (\%) &  &  &  & $<$ 0.0001 \\ 
   \hline
Skilled & 376 (15.38) & 206 (14.15) & 170 (17.21) &  \\ 
  Unskilled & 1,214 (49.67) & 780 (53.57) & 434 (43.93) &  \\ 
  Unemployed & 854 (34.94) & 470 (32.28) & 384 (38.87) &  \\ 
   \hline
Infant sex, n (\%) &  &  &  & = 1.0000 \\ 
   \hline
Female & 1,240 (50.74) & 729 (50.07) & 511 (51.72) &  \\ 
  Male & 1,204 (49.26) & 727 (49.93) & 477 (48.28) &  \\ 
   \hline
Ganda ethnicity, n (\%) &  &  &  & = 0.0238 \\ 
   \hline
No & 1,023 (41.86) & 637 (43.75) & 386 (39.07) &  \\ 
  Yes & 1,421 (58.14) & 819 (56.25) & 602 (60.93) &  \\ 
   \hline
Maternal HIV, n (\%) &  &  &  & = 0.7897 \\ 
   \hline
Not Positive & 2,313 (94.64) & 1,376 (94.51) & 937 (94.84) &  \\ 
  Positive & 131 (5.36) & 80 (5.49) & 51 (5.16) &  \\ 
   \hline
Max Systolic BP Delivery BP &  &  &  & $<$ 0.0001 \\ 
   \hline
mean pm sd & 137.75 \&pm 33.39 & 113.67 \&pm 9.93 & 173.24 \&pm 22.29 &  \\ 
   \hline
Max Diastolic Delivery BP &  &  &  & $<$ 0.0001 \\ 
   \hline
mean pm sd & 88.68 \&pm 25.50 & 70.10 \&pm 8.06 & 116.07 \&pm 15.90 &  \\ 
   \hline
Max Proteinuria, n (\%) &  &  &  & $<$ 0.0001 \\ 
   \hline
0 & 1,425 (58.31) & 1,425 (97.87) & 0 (0.00) &  \\ 
  1 & 29 (1.19) & 29 (1.99) & 0 (0.00) &  \\ 
  2 & 348 (14.24) & 0 (0.00) & 348 (35.22) &  \\ 
  3 & 366 (14.98) & 0 (0.00) & 366 (37.04) &  \\ 
  4 & 276 (11.29) & 2 (0.14) & 274 (27.73) &  \\ 
   \hline
Parity, n (\%) &  &  &  & $<$ 0.0001 \\ 
   \hline
Multiparous & 554 (22.67) & 53 (3.64) & 501 (50.71) &  \\ 
  Primiparous & 1,890 (77.33) & 1,403 (96.36) & 487 (49.29) &  \\ 
   \hline
\end{tabular}
}
\caption{Descriptive characteristics of dataset.} 
\end{table}


==> figures/03-mulago-analysis/table-01_cohortchars.txt <==
% latex table generated in R 3.4.4 by xtable 1.8-3 package
% Fri Oct  4 10:43:25 2019
\begin{table}[ht]
\centering
\scalebox{0.7}{
\begin{tabular}{lrrrr}
 Characteristic & (N = 2,444) & No pecpsia (N = 1,456) & pecpsia (N = 988) & P-value \\ 
  \hline
Gestational age in weeks, n (\%) &  &  &  & $<$ 0.0001 \\ 
   \hline
28-31 & 117 (4.79) & 16 (1.10) & 101 (10.22) &  \\ 
  32-37 & 555 (22.71) & 142 (9.75) & 413 (41.80) &  \\ 
  38-39 & 892 (36.50) & 638 (43.82) & 254 (25.71) &  \\ 
  40-42 & 823 (33.67) & 620 (42.58) & 203 (20.55) &  \\ 
  43 & 57 (2.33) & 40 (2.75) & 17 (1.72) &  \\ 
   \hline
Maternal age in years, n (\%) &  &  &  & $<$ 0.0001 \\ 
   \hline
(13,20] & 840 (34.37) & 640 (43.96) & 200 (20.24) &  \\ 
  (20,30] & 1,335 (54.62) & 768 (52.75) & 567 (57.39) &  \\ 
  (30,40] & 259 (10.60) & 47 (3.23) & 212 (21.46) &  \\ 
  (40,46] & 10 (0.41) & 1 (0.07) & 9 (0.91) &  \\ 
   \hline
Maternal job type, n (\%) &  &  &  & $<$ 0.0001 \\ 
   \hline
Skilled & 376 (15.38) & 206 (14.15) & 170 (17.21) &  \\ 
  Unskilled & 1,214 (49.67) & 780 (53.57) & 434 (43.93) &  \\ 
  Unemployed & 854 (34.94) & 470 (32.28) & 384 (38.87) &  \\ 
   \hline
Infant sex, n (\%) &  &  &  & = 1.0000 \\ 
   \hline
Female & 1,240 (50.74) & 729 (50.07) & 511 (51.72) &  \\ 
  Male & 1,204 (49.26) & 727 (49.93) & 477 (48.28) &  \\ 
   \hline
Ganda ethnicity, n (\%) &  &  &  & = 0.0238 \\ 
   \hline
No & 1,023 (41.86) & 637 (43.75) & 386 (39.07) &  \\ 
  Yes & 1,421 (58.14) & 819 (56.25) & 602 (60.93) &  \\ 
   \hline
Maternal HIV, n (\%) &  &  &  & = 0.7897 \\ 
   \hline
Not Positive & 2,313 (94.64) & 1,376 (94.51) & 937 (94.84) &  \\ 
  Positive & 131 (5.36) & 80 (5.49) & 51 (5.16) &  \\ 
   \hline
Max Systolic BP Delivery BP &  &  &  & $<$ 0.0001 \\ 
   \hline
mean pm sd & 137.75 \&pm 33.39 & 113.67 \&pm 9.93 & 173.24 \&pm 22.29 &  \\ 
   \hline
Max Diastolic Delivery BP &  &  &  & $<$ 0.0001 \\ 
   \hline
mean pm sd & 88.68 \&pm 25.50 & 70.10 \&pm 8.06 & 116.07 \&pm 15.90 &  \\ 
   \hline
Max Proteinuria, n (\%) &  &  &  & $<$ 0.0001 \\ 
   \hline
0 & 1,425 (58.31) & 1,425 (97.87) & 0 (0.00) &  \\ 
  1 & 29 (1.19) & 29 (1.99) & 0 (0.00) &  \\ 
  2 & 348 (14.24) & 0 (0.00) & 348 (35.22) &  \\ 
  3 & 366 (14.98) & 0 (0.00) & 366 (37.04) &  \\ 
  4 & 276 (11.29) & 2 (0.14) & 274 (27.73) &  \\ 
   \hline
Parity, n (\%) &  &  &  & $<$ 0.0001 \\ 
   \hline
Multiparous & 554 (22.67) & 53 (3.64) & 501 (50.71) &  \\ 
  Primiparous & 1,890 (77.33) & 1,403 (96.36) & 487 (49.29) &  \\ 
   \hline
\end{tabular}
}
\caption{Descriptive characteristics of dataset.} 
\end{table}

